Homology, Hopf Algebras and Quantum Code Surgery

This thesis is a study of quantum error-correction codes from an algebraic perspective. We concern ourselves not only with quantum codes but also protocols to perform logical quantum computation using such codes. We derive new methods of performing fault-tolerant quantum computation, rooted in abstract algebra and category theory. We also generalise known constructions of quantum codes and rigorously formalise existing constructions. At its core, this thesis asks: what is lattice surgery?

==> merge_schema.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=boundary vertex] (0) at (-1.25, 3) {};
		\node [style=boundary vertex] (1) at (-1.25, 1.5) {};
		\node [style=boundary vertex] (2) at (-1.25, 0) {};
		\node [style=boundary vertex] (3) at (-1.25, -2.5) {};
		\node [style=boundary vertex] (4) at (1.25, 3) {};
		\node [style=boundary vertex] (5) at (1.25, 1.5) {};
		\node [style=boundary vertex] (6) at (1.25, 0) {};
		\node [style=boundary vertex] (7) at (1.25, -2.5) {};
		\node [style=none] (8) at (-1.25, -1.25) {$\vdots$};
		\node [style=none] (9) at (1.25, -1.25) {$\vdots$};
		\node [style=none] (10) at (-0.75, 3.25) {};
		\node [style=none] (11) at (0.75, 3.25) {};
		\node [style=none] (12) at (-2.25, 3) {$q_1$};
		\node [style=none] (13) at (-2.25, 0) {$q_3$};
		\node [style=none] (14) at (-2.25, 1.5) {$q_2$};
		\node [style=none] (15) at (-2.25, -2.5) {$q_k$};
		\node [style=none] (16) at (2.25, 3) {$q_1$};
		\node [style=none] (17) at (2.25, 0) {$q_3$};
		\node [style=none] (18) at (2.25, 1.5) {$q_2$};
		\node [style=none] (19) at (2.25, -2.5) {$q_k$};
		\node [style=none] (20) at (-2, 5.25) {Code 1};
		\node [style=none] (21) at (2, 5.25) {Code 2};
		\node [style=none] (23) at (-0.75, 1.75) {};
		\node [style=none] (24) at (0.75, 1.75) {};
		\node [style=none] (25) at (-0.75, 0.25) {};
		\node [style=none] (26) at (0.75, 0.25) {};
		\node [style=none] (27) at (-0.75, -2.25) {};
		\node [style=none] (28) at (0.75, -2.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (10.center) to (11.center);
		\draw [bend left] (23.center) to (24.center);
		\draw [bend left] (25.center) to (26.center);
		\draw [bend left] (27.center) to (28.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikzfigures/basic.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{boundary vertex}=[inner sep=0mm, minimum size=1mm, shape=circle, draw=black, fill=black]

% Edge styles
\tikzstyle{arrow}=[->]
\tikzstyle{red_arrow}=[->, draw=red]
\tikzstyle{cyan_arrow}=[->, draw=cyan]
\tikzstyle{red_dash}=[-, dashed, draw=red]


==> truncated_path_graph.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=boundary vertex] (0) at (-3, 0) {};
		\node [style=boundary vertex] (1) at (-1, 0) {};
		\node [style=boundary vertex] (2) at (1, 0) {};
		\node [style=none] (3) at (3, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
		\draw (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

